Ask on Demand: Targeted Peer Communication for Parallel Agentic Systems

Parallel LLM agents tackle complex tasks by exploring multiple trajectories, yet useful discoveries remain isolated in individual execution histories. Existing sharing methods often select or summarize information before other agents' needs become clear, potentially overlooking details that become important later. We propose Ask on Demand (AOD), a communication framework that enables agents to seek targeted peer assistance when specific information needs arise. Upon an approved request, AOD retrieves relevant evidence from peer execution histories, selects a suitable peer, and generates a response tailored to the request. To determine when such assistance is worthwhile, we train a lightweight gate using paired team continuations, with supervision derived from final team outcomes and inference cost. Experiments on AppWorld and WebShop demonstrate that AOD consistently improves task performance over independent parallel execution while achieving lower inference cost than existing information-sharing baselines. These findings highlight the benefits of aligning peer communication with agents' evolving information needs to achieve more effective and efficient collaboration.

==> AOD_MIGRATION.txt <==
AOD main-paper migration to the supplied CVPR 2026 project

Original AOD source: D:\2026\research\mas\article\6ac8f0fd64e4a287739a6e46\main.tex
Original source SHA-256: fc5f5a9251df59a4c1e634577221cc6bbebced993e711e09481a675b8d33ad81
Original template backup: D:\2026\research\mas\article\template_backups\arXiv-2604.27833v1_before_AOD_20261026_230101

Entry point: main_ready.tex
Local build: build.cmd (Tectonic); output: build/main_ready.pdf
Portable build: pdflatex main_ready; bibtex main_ready; pdflatex main_ready; pdflatex main_ready

Included: AOD title, the seven named authors and their affiliations, abstract, main text through Conclusion, six figures, and the source bibliography.
Excluded: ACM metadata, ACM sample instructions, and all appendix content. The original AOD project is unchanged.
Eight appendix pointers now refer to the separate supplementary material; main-paper prose, equations, tables, and results are otherwise preserved.
The original VPDR figures and bibliography remain as unused files; main_ready.tex does not reference them.

Authors: Haofu Yang; Hongyang Yin; Ran Bi; Faguo Wu; Xue Peng; Feng Zhou; Han Zhang.
Affiliation symbols: spade = Beihang University; heart = Tsinghua University; club = TeleAI.
Equal contribution (*): Haofu Yang and Hongyang Yin. Corresponding authors (dagger): Ran Bi and Faguo Wu.
Contribution and correspondence notes appear as footnotes at the bottom of the first left column. Correspondence email: faguo@buaa.edu.cn.

Validation:
Compiled successfully with Tectonic 0.17.0.
T1 font encoding explicitly selects the supplied CVPR Times fonts.
PDF after adding the author block: 12 pages; Conclusion begins on page 9 and ends on page 10; References begin on page 10.
Validated 43 citation keys and 11 internal reference labels; no undefined citations/references or overfull boxes.
All PDF fonts are embedded. Six copied figures and the bibliography are byte-identical to the AOD source files.
Remaining compiler messages: two source figures use PDF 1.7 while the default output setting is PDF 1.5. The embedded figures were visually checked.

